A pilot survey on globular clusters with the Wide Field Survey Telescope (WFST)

We carry out an imaging survey of six globular clusters (GCs) with a limit magnitude to 22 mag at the 5 sigma level, down to the main sequence stars of the respective cluster, as one of the pilot observing program of the Wide Field Survey Telescope (WFST). This paper present the early results of this survey, where we investigate the tidal characters at the periphery of the clusters NGC 4147, NGC 5024, NGC 5053, NGC 5272, NGC 5904 and NGC 6341. We present the estimated number density of cluster candidates and their spatial distribution. We confirm the presence of tidal arms in NGC 4147 and NGC 5904 and identify several intriguing potential tidal structures in NGC 4147, NGC 5024, NGC 5272, corroborated the elliptical morphology of the periphery of NGC 6341. WFST shows its ability to detect faint main-sequence stars of clusters beyond 15 kpc in helio-centric distance. Our findings underscore the WFST's capability for probing faint structural features in GCs, paving the way for future in-depth studies, especially for the search of the large scale tidal streams associated with the clusters with the future wide field survey.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
